Plots.jl -- a user extendable plotting API for the julia programming language

There are plenty of excellent plotting libraries. Each excels at a different use case: one is good for printed 2D publication figures, the other at interactive 3D graphics, a third has excellent L A TEX integration or is good for creating dashboards on the web. The aim of Plots.jl is to enable the user to use the same syntax to interact with many different plotting libraries, such that it is possible to change the library "backend" without needing to touch the code that creates the content -- and without having to learn yet another application programming interface (API). This is achieved by the separation of the plot specification from the implementation of the actual graphical backend. These plot specifications may be extended by a "recipe" system, which allows package authors and users to define how to plot any new type (be it a statistical model, a map, a phylogenetic tree or the solution to a system of differential equations) and create new types of plots -- without depending on the Plots.jl package. This supports a modular ecosystem structure for plotting and yields a high reuse potential across the entire julia package ecosystem. Plots.jl is publicly available at https://github.com/JuliaPlots/Plots.jl.

==> fig/Burndown_people_Plots1.13.2.json <==
{"date_range": ["2015-09-24T02:00:00", "2015-10-24T02:00:00", "2015-11-23T02:00:00", "2015-12-23T02:00:00", "2016-01-22T02:00:00", "2016-02-21T02:00:00", "2016-03-22T02:00:00", "2016-04-21T02:00:00", "2016-05-21T02:00:00", "2016-06-20T02:00:00", "2016-07-20T02:00:00", "2016-08-19T02:00:00", "2016-09-18T02:00:00", "2016-10-18T02:00:00", "2016-11-17T02:00:00", "2016-12-17T02:00:00", "2017-01-16T02:00:00", "2017-02-15T02:00:00", "2017-03-17T02:00:00", "2017-04-16T02:00:00", "2017-05-16T02:00:00", "2017-06-15T02:00:00", "2017-07-15T02:00:00", "2017-08-14T02:00:00", "2017-09-13T02:00:00", "2017-10-13T02:00:00", "2017-11-12T02:00:00", "2017-12-12T02:00:00", "2018-01-11T02:00:00", "2018-02-10T02:00:00", "2018-03-12T02:00:00", "2018-04-11T02:00:00", "2018-05-11T02:00:00", "2018-06-10T02:00:00", "2018-07-10T02:00:00", "2018-08-09T02:00:00", "2018-09-08T02:00:00", "2018-10-08T02:00:00", "2018-11-07T02:00:00", "2018-12-07T02:00:00", "2019-01-06T02:00:00", "2019-02-05T02:00:00", "2019-03-07T02:00:00", "2019-04-06T02:00:00", "2019-05-06T02:00:00", "2019-06-05T02:00:00", "2019-07-05T02:00:00", "2019-08-04T02:00:00", "2019-09-03T02:00:00", "2019-10-03T02:00:00", "2019-11-02T02:00:00", "2019-12-02T02:00:00", "2020-01-01T02:00:00", "2020-01-31T02:00:00", "2020-03-01T02:00:00", "2020-03-31T02:00:00", "2020-04-30T02:00:00", "2020-05-30T02:00:00", "2020-06-29T02:00:00", "2020-07-29T02:00:00", "2020-08-28T02:00:00", "2020-09-27T02:00:00", "2020-10-27T02:00:00", "2020-11-26T02:00:00", "2020-12-26T02:00:00", "2021-01-25T02:00:00", "2021-02-24T02:00:00", "2021-03-26T02:00:00", "2021-04-25T02:00:00", "2021-05-25T02:00:00", "2021-06-24T02:00:00", "2021-07-24T02:00:00", "2021-08-23T02:00:00", "2021-09-22T02:00:00", "2021-10-22T02:00:00", "2021-11-21T02:00:00", "2021-12-21T02:00:00", "2022-01-20T02:00:00", "2022-02-19T02:00:00", "2022-03-21T02:00:00", "2022-04-20T02:00:00"], "last": "2022-04-05T20:08:31", "names": ["thomas breloff|tom breloff|tom@brelof...", "daniel schwabeneder|daniel.schwabened...", "michael k. borregaard|michael krabbe ...", "josef heinen|j.heinen@fz-juelich.de|j...", "t-bltg|13423344+t-bltg@users.noreply....", "simon christ|simonchrist@gmx.de", "github-actions[bot]|41898282+github-a...", "isentropic|zhanibek|isentropic@users....", "andrew palugniok|apalugniok@icloud.com", "ma-laforge|ma.laforge.49@gmail.com", "yuval|yharel@campus.technion.ac.il", "others"], "people": [[5905, 120122, 8594, 8977, 9530, 10174, 9991, 11460, 14390, 15298, 15780, 15980, 16697, 16890, 17279, 17465, 17990, 18156, 18175, 18162, 18025, 17642, 17617, 17475, 17312, 17119, 16894, 16722, 16679, 16659, 16613, 16377, 16348, 16292, 16108, 15850, 14805, 14794, 10231, 10217, 10216, 10094, 10061, 9979, 9937, 9781, 9687, 9654, 9543, 9510, 9492, 9471, 9409, 9402, 9318, 8766, 7765, 7718, 7667, 7638, 7631, 7376, 7254, 7238, 7237, 7231, 7220, 7018, 7010, 6997, 6987, 6921, 6078, 5978, 5978, 5953, 5864, 5853, 5841, 5840, 5822], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 132, 162, 335, 824, 1133, 1152, 1550, 1734, 1756, 1822, 2451, 2536, 2615, 2988, 3440, 3256, 3272, 3612, 3587, 3582, 3505, 3480, 3591, 3835, 3808, 4025, 4046, 4152, 4202, 4274, 6400, 7078, 6744, 6633, 5966, 6255, 6426, 6559, 19354, 10911, 7174, 7098, 6921, 7183, 7276, 7380, 7297, 7464, 7513, 7432, 7204, 6130, 6022, 5980, 5913, 5826, 5821, 5776, 5754, 5700], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 59, 81, 581, 1486, 1499, 1496, 1727, 1880, 2125, 2305, 2358, 2357, 2397, 2349, 2350, 2339, 2267, 2181, 3461, 3505, 2937, 2970, 2998, 3501, 3496, 3636, 3659, 3665, 3602, 3573, 3506, 3504, 3500, 3502, 3489, 3507, 3654, 3427, 3021, 3005, 2926, 2911, 2595, 2542, 2512, 2511, 2510, 2507, 2498, 2441, 2427, 2415, 2412, 2404, 2145, 2098, 2098, 2081, 2069, 2069, 2067, 2065, 2047], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 10, 12, 55, 60, 114, 168, 165, 181, 184, 250, 237, 233, 230, 225, 225, 200, 200, 201, 201, 200, 200, 200, 360, 455, 430, 396, 411, 409, 409, 404, 396, 394, 376, 383, 397, 399, 3196, 3537, 3500, 3474, 3160, 3089, 2866, 2849, 2818, 2816, 2815, 2806, 2799, 2796, 2790, 2787, 2761, 2128, 2110, 2108, 2078, 2072, 2072, 2053, 2051, 2049], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 9, 452, 6209, 6335, 6290, 6049, 6435, 6471, 6888, 6869, 7417], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 98, 622, 620, 467, 544, 613, 616, 622, 718, 1017, 1224, 1234, 1231, 1230, 1229, 1212, 1204, 2022, 2220, 2287, 1900, 1913, 1914, 2422, 2474, 2493, 2534, 2630, 2709], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 3960, 3933, 3, 3, 3, 1, 1, 1, 68, 62, 87, 79, 262, 397, 570, 686, 639, 723, 772, 756], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 37, 74, 156, 177, 176, 166, 175, 175, 175, 174, 171, 698, 695, 691, 688, 1109, 510, 504, 486, 481, 481, 481, 482, 481, 478], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, 120, 153, 198, 237, 235, 238, 238, 225, 224, 223, 223, 221, 221, 220, 218, 218, 218, 216, 216, 214, 213, 212, 212, 210, 209, 207, 206, 167, 167, 167, 165, 164, 159, 144, 144, 144, 144, 144, 144, 144, 142, 142, 142, 107, 106, 106, 106, 106, 106, 106, 106, 106], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 438, 438, 438, 438, 360, 360, 358, 358, 358, 358, 358, 358, 328, 328, 328, 328, 328, 328, 328, 328, 328], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 30, 39, 40, 40, 59, 59, 59, 84, 63, 29, 26, 48, 56, 79, 65, 65, 57, 57, 57, 57, 197, 193, 200, 196, 190, 144, 144, 187, 177, 181, 181, 181, 181, 178], [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, 4, 4, 101, 93, 93, 93, 89, 89, 90, 90, 90, 85, 149, 146, 146, 144, 144, 144, 144, 176, 174, 172, 170, 169, 162, 162, 99, 99, 99, 97, 97, 103, 103, 103, 103, 110, 230, 229, 225, 224, 219, 218, 215, 206, 134, 151, 192, 216, 310, 296, 287, 293, 379, 379, 377, 368, 443, 449, 485, 470, 386, 859, 1114, 1122, 1127, 1166, 1185, 1178, 1192]], "repo": "https://github.com/JuliaPlots/Plots.jl", "type": "ownership"}
